Corotating Interaction Regions (CIRs): impacts with exoplanets

Corotating interaction regions (CIRs) are compressions that form in stellar winds when streams of different speeds collide. They form an Archimedean spiral around the star and can compress any exoplanetary magnetospheres they impact. They may also steepen into shocks capable of accelerating particles to high energies. We model the frequency and strength of these CIRS for stars of spectral types F-M. We show that the minimum radius, $r_{CIR}=\Delta \phi u_{slow}/\Omega$, at which CIRs form varies strongly with the rotation rate (and hence age) of the star. For some exoplanets, such as those in Earth or Mars orbits, CIRs can form within the exoplanet's orbit at all stellar rotation rates, depending on the angular size of the fast wind segment ($\Delta \phi$). These exoplanets will experience CIR impacts at all stellar ages. However, for closer-in orbits such as Mercury or Venus, this may only be the case at higher stellar rotation rates. Both the frequency and impact of CIRs depend on the stellar rotation rate. For exoplanets with $P_{orbit}\gg P_*$, CIR impacts lasting for a time $\Delta t$ raise the exoplanetary outflow rate by a factor $R$. If $P_*\leq N\Delta t$ the CIR pulses overlap in time, whereas if $N\Delta t < P_* \leq N\Delta t(R+1)$, the planet experiences discrete pulses of compression and relaxation and the CIR-related outflow is more than 50$\%$ of the total. For $P_* > N\Delta t(R+1)$ the pulses are less frequent, and contribute less than $50\%$ of the total outflow.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
